Beamforming Design for Stem-Connected Microwave Linear Analog Computer (MiLAC)-Aided Multiuser MISO Downlinks

A microwave linear analog computer (MiLAC) is a tunable microwave network that leverages wave propagation to perform computation directly in the analog domain. MiLAC finds promising applications in beamforming, where it can map the data streams to the antennas without a digital beamformer, using one radio-frequency chain per stream. A fully-connected MiLAC needs a number of tunable components that grows quadratically with the number of antennas, whereas a stem-connected MiLAC needs only a linearly growing number and still achieves the point-to-point capacity. For the multiuser multiple-input single-output downlink, we prove that the stem-connected MiLAC attains the maximum sum-rate of the fully-connected MiLAC whenever $N\ge 2K-1$, where $N$ and $K$ denote the numbers of antennas and users. The proof shows that restricting the design to beamformers with orthonormal columns, which the stem-connected MiLAC realizes in closed form, loses no sum-rate. Based on this restriction, we develop, for every $N\ge K$, a weighted minimum mean-square error algorithm with a Riemannian beamformer update and prove that its accumulation points are stationary. For the bounded, discrete susceptances of practical components, we then propose an alternating refinement that adjusts one susceptance at a time through rank-one updates and never decreases the sum-rate. With $64$ antennas, four users, and ideal components, the stem-connected MiLAC attains the fully-connected sum-rate with $4.5$ times fewer tunable components. With $3$-bit susceptances at a signal-to-noise ratio of $10$~dB, the refinement retains $90\%$ of this sum-rate.

==> data/sumrate_vs_B.dat <==
B SCUnc SCAR SCPHP FCAR FCPHP PSH PS ciSCUnc ciSCAR ciSCPHP ciFCAR ciFCPHP ciPSH ciPS
0.00021875 27.753891 6.317622 1.201382 7.366862 1.797516 27.956641 19.876956 0.190581 0.063392 0.071486 0.059429 0.121837 0.140303 0.132271
0.0004375 27.753891 12.183938 2.302879 14.002744 3.367618 27.956641 19.876956 0.190581 0.116593 0.141833 0.110776 0.213636 0.140303 0.132271
0.000875 27.753891 18.684712 3.386264 20.561730 5.224446 27.956641 19.876956 0.190581 0.165634 0.209230 0.162147 0.296477 0.140303 0.132271
0.00175 27.753891 23.554820 4.393496 25.014229 6.800429 27.956641 19.876956 0.190581 0.185652 0.268158 0.184774 0.347550 0.140303 0.132271
0.0035 27.753891 25.038034 5.066792 26.279808 7.615730 27.956641 19.876956 0.190581 0.183209 0.296000 0.192712 0.366087 0.140303 0.132271
0.007 27.753891 24.188546 4.986354 26.107349 8.006085 27.956641 19.876956 0.190581 0.163380 0.296253 0.205072 0.395499 0.140303 0.132271
0.014 27.753891 22.679181 4.218093 25.635669 7.953484 27.956641 19.876956 0.190581 0.160235 0.258247 0.204647 0.421797 0.140303 0.132271
0.028 27.753891 20.815790 3.495003 24.513113 7.401290 27.956641 19.876956 0.190581 0.164586 0.233248 0.221041 0.419962 0.140303 0.132271
0.056 27.753891 18.673123 3.320451 22.418494 5.317858 27.956641 19.876956 0.190581 0.179412 0.251617 0.196798 0.286796 0.140303 0.132271
0.112 27.753891 16.075373 2.803378 19.218430 3.124483 27.956641 19.876956 0.190581 0.155928 0.205274 0.176792 0.184324 0.140303 0.132271
0.224 27.753891 13.304048 1.779529 16.327008 1.854736 27.956641 19.876956 0.190581 0.133568 0.116901 0.144150 0.120171 0.140303 0.132271


==> data/sumrate_vs_N_ideal.dat <==
N Digital FCMiLAC SCMiLAC FCPSHybrid FCPS ciDigital ciFCMiLAC ciSCMiLAC ciFCPSHybrid ciFCPS
4 9.937330 9.126131 9.132234 9.937330 5.142658 0.157387 0.153286 0.152859 0.157387 0.082554
5 11.179386 10.188559 10.184017 11.038479 5.818437 0.196086 0.186554 0.184844 0.198974 0.100827
6 12.543550 11.417138 11.412505 12.323300 6.683955 0.201150 0.195063 0.194648 0.205047 0.106324
7 13.569800 12.385615 12.372785 13.238567 7.282195 0.216019 0.202812 0.205528 0.220362 0.110188
8 14.370956 13.088351 13.079597 13.986365 7.930454 0.208693 0.203843 0.205433 0.212626 0.106739
16 19.430974 17.821178 17.792931 18.843693 11.618317 0.220406 0.245224 0.248668 0.236889 0.155655
32 24.457822 23.008393 23.008087 23.851204 16.031006 0.154300 0.221842 0.221935 0.175098 0.152875
64 28.826683 27.750979 27.753891 28.234276 20.289638 0.124464 0.191958 0.190581 0.140423 0.133845
128 33.040904 32.291420 32.291381 32.460735 24.484727 0.089531 0.145447 0.145449 0.101794 0.099820
256 37.169900 36.611323 36.625436 36.596430 28.604566 0.061532 0.125656 0.110747 0.071858 0.072198


==> data/sumrate_vs_iter_alg1.dat <==
n snr0 snr10 snr20 snr25
1 96.644651 97.355594 98.311900 98.571622
2 98.218430 97.554361 98.326203 98.575520
3 98.981500 97.724258 98.339031 98.579028
4 99.423239 97.875970 98.351205 98.582372
5 99.682285 98.013768 98.363048 98.585641
6 99.802927 98.140613 98.374694 98.588872
7 99.845470 98.257924 98.386202 98.592081
8 99.859575 98.366565 98.397599 98.595276
9 99.865680 98.467488 98.408898 98.598461
10 99.869412 98.561232 98.420105 98.601636
11 99.872144 98.648181 98.431224 98.604803
13 99.876288 98.804629 98.453203 98.611113
14 99.878082 98.874622 98.464065 98.614256
15 99.879821 98.939883 98.474844 98.617392
17 99.883445 99.058559 98.496152 98.623640
19 99.887748 99.164168 98.517131 98.629859
21 99.893222 99.258872 98.537784 98.636047
23 99.900039 99.344047 98.558115 98.642205
26 99.912468 99.456789 98.588021 98.651387
28 99.922350 99.523104 98.607570 98.657471
31 99.937023 99.610937 98.636328 98.666542
35 99.945856 99.710362 98.673641 98.678533
38 99.948788 99.772948 98.700875 98.687450
43 99.952373 99.856248 98.744871 98.702166
47 99.954300 99.906226 98.778847 98.713809
52 99.955906 99.950744 98.819856 98.728201
58 99.956659 99.982262 98.867042 98.745237
64 99.956837 99.994999 98.912112 98.762019
71 99.956900 99.999033 98.962122 98.781281
78 99.956922 99.999775 99.009508 98.800208
86 99.956935 99.999962 99.060713 98.821438
96 99.956951 99.999999 99.120605 98.847390
106 99.956982 100.000000 99.176206 98.872707
117 99.957080 100.000000 99.232955 98.899839
130 99.958041 100.000000 99.294827 98.930954
143 99.980923 100.000000 99.351680 98.961071
159 99.998946 100.000000 99.414842 98.996828
176 99.999953 100.000000 99.475626 99.033323
194 99.999999 100.000000 99.533966 99.070373
215 100.000000 100.000000 99.595118 99.111566
238 100.000000 100.000000 99.654543 99.154293
264 100.000000 100.000000 99.713538 99.199779
292 100.000000 100.000000 99.768788 99.245711
323 100.000000 100.000000 99.821257 99.293094
357 100.000000 100.000000 99.869076 99.341275
395 100.000000 100.000000 99.911412 99.391047
437 100.000000 100.000000 99.946291 99.441631
484 100.000000 100.000000 99.972466 99.492925
536 100.000000 100.000000 99.988985 99.544118
593 100.000000 100.000000 99.996614 99.594877
656 100.000000 100.000000 99.999615 99.645401
726 100.000000 100.000000 99.999996 99.695614
803 100.000000 100.000000 100.000000 99.744408
889 100.000000 100.000000 100.000000 99.791988
984 100.000000 100.000000 100.000000 99.837284
1089 100.000000 100.000000 100.000000 99.879281
1205 100.000000 100.000000 100.000000 99.916569
1334 100.000000 100.000000 100.000000 99.948089
1476 100.000000 100.000000 100.000000 99.972056
1633 100.000000 100.000000 100.000000 99.988192
1807 100.000000 100.000000 100.000000 99.996284
2000 100.000000 100.000000 100.000000 99.999447
2213 100.000000 100.000000 100.000000 100.000000
2450 100.000000 100.000000 100.000000 100.000000
2711 100.000000 100.000000 100.000000 100.000000
3000 100.000000 100.000000 100.000000 100.000000


==> data/sumrate_vs_q.dat <==
q SCUnc SCAR SCPHP FCAR FCPHP PSH PS ciSCUnc ciSCAR ciSCPHP ciFCAR ciFCPHP ciPSH ciPS
1 27.753891 20.243006 4.630364 23.693452 5.918824 23.410786 14.736087 0.190581 0.160912 0.278938 0.177363 0.299473 0.185565 0.159390
2 27.753891 23.098452 5.020076 25.185261 7.473961 27.119805 18.696311 0.190581 0.164346 0.289300 0.192949 0.361974 0.143305 0.129332
3 27.753891 25.038034 5.066792 26.279808 7.615730 27.956641 19.876956 0.190581 0.183209 0.296000 0.192712 0.366087 0.140303 0.132271
4 27.753891 26.016049 5.081077 27.090283 7.681451 28.166155 20.185598 0.190581 0.191302 0.298956 0.203552 0.370871 0.140130 0.133358
5 27.753891 26.407395 5.085268 27.455003 7.688022 28.216660 20.263591 0.190581 0.196004 0.298626 0.208585 0.370181 0.140461 0.133761
6 27.753891 26.588309 5.086840 27.583979 7.687511 28.229798 20.283121 0.190581 0.197515 0.299149 0.210553 0.370091 0.140412 0.133826


==> data/sumrate_vs_snr_edge_ideal.dat <==
snr_db Digital FCMiLAC SCMiLAC FCPSHybrid FCPS ciDigital ciFCMiLAC ciSCMiLAC ciFCPSHybrid ciFCPS SCsynth ciSCsynth
-5 2.102365 2.095131 2.094886 2.056188 0.659722 0.030585 0.030549 0.030742 0.030635 0.012039 2.095131 0.030549
0 4.458588 4.431529 4.431579 4.368897 1.662691 0.065377 0.065306 0.065196 0.065602 0.026194 4.431529 0.065306
5 7.992686 7.646178 7.644943 7.846906 3.640704 0.128452 0.124549 0.123231 0.129611 0.055918 7.645967 0.124536
10 12.543550 11.417138 11.412505 12.323300 6.683955 0.201150 0.195063 0.194648 0.205047 0.106324 11.417132 0.195063
15 17.808567 15.829145 15.814699 17.521346 10.515735 0.277185 0.269521 0.269831 0.284187 0.170852 15.829145 0.269521
20 23.414453 20.845741 20.681863 23.128911 14.945935 0.365509 0.337061 0.336389 0.364082 0.218358 20.845741 0.337061
25 29.106810 26.215278 25.664149 28.799481 19.637598 0.467015 0.412355 0.402799 0.463548 0.252969 26.215278 0.412355


==> data/sumrate_vs_snr_hw.dat <==
snr_db Digital SCUnc SCAR SCPHP FCAR FCPHP PSH PS ciSCAR ciSCPHP ciFCAR ciFCPHP ciDigital ciSCUnc ciPSH ciPS
-5 10.097129 10.007506 8.621529 1.306795 9.682275 2.163115 9.418971 4.171658 0.058950 0.092555 0.073013 0.151590 0.072245 0.075753 0.073933 0.025897
0 15.924522 15.478048 13.969566 2.718904 15.097931 4.271912 15.123047 8.334289 0.106157 0.183254 0.125437 0.251751 0.105072 0.133750 0.114614 0.060293
5 22.278589 21.442767 19.748919 4.076728 20.828172 6.198258 21.426800 13.766797 0.153346 0.260654 0.169424 0.356348 0.119317 0.172774 0.133224 0.109337
10 28.826683 27.753891 25.038034 5.066792 26.279808 7.615730 27.956641 19.876956 0.183209 0.296000 0.192712 0.366087 0.124464 0.190581 0.140303 0.132271
15 35.439811 34.263798 28.604700 5.553767 31.000238 8.100969 34.564076 26.173218 0.217035 0.325175 0.238124 0.382538 0.126164 0.198350 0.142533 0.142451
20 42.073835 40.861399 32.055366 5.788973 35.263506 8.440379 41.196269 32.493001 0.330469 0.326298 0.296660 0.374165 0.126707 0.201095 0.143328 0.146225
25 48.712065 47.487279 34.667383 5.855113 38.486825 8.508394 47.833360 38.636394 0.577233 0.339639 0.378127 0.390520 0.126990 0.201941 0.143958 0.149117


==> data/sumrate_vs_snr_ideal.dat <==
snr_db Digital FCMiLAC SCMiLAC FCPSHybrid FCPS ciDigital ciFCMiLAC ciSCMiLAC ciFCPSHybrid ciFCPS
-5 10.097129 10.007509 10.007506 9.642526 4.312450 0.072245 0.075753 0.075753 0.075659 0.026940
0 15.924522 15.480173 15.478048 15.381577 8.555356 0.105072 0.132921 0.133750 0.115726 0.062462
5 22.278589 21.442637 21.442767 21.699237 14.067033 0.119317 0.172864 0.172774 0.133722 0.111268
10 28.826683 27.750979 27.753891 28.234276 20.289638 0.124464 0.191958 0.190581 0.140423 0.133845
15 35.439811 34.263905 34.263798 34.843072 26.790531 0.126164 0.198346 0.198350 0.142672 0.142563
20 42.073835 40.822474 40.861399 41.475731 33.388024 0.126707 0.224149 0.201095 0.143392 0.145524
25 48.712065 47.434132 47.487279 48.112954 40.017079 0.126990 0.237759 0.201941 0.143956 0.146484

